On the Distribution of Matched Filtering with Continuous Aperture Arrays

Continuous aperture arrays (CAPAs) provide a theoretical upper bound on the performance of densely packed antenna arrays, but their analysis is limited by the lack of closed-form signal-to-noise ratio (SNR) distributions under realistic fading conditions. This paper derives accurate analytical expressions for the matched-filter SNR distribution of one-dimensional CAPAs in correlated Rayleigh environments under both the sinc and Jakes correlation models using the Karhunen-Loeve expansion. By applying a truncated hypoexponential model, we obtain accurate approximations for the probability density function and cumulative distribution function of the SNR that closely match simulations, including the outage probability region where precise characterization is critical. Compared to a standard gamma approximation, our approach provides significantly improved accuracy in this regime. Additionally, the CAPA system considered is shown to outperform discrete antenna arrays. The derived expressions enable tractable and accurate evaluation of CAPAs under practical channel models.

==> sys_diag.tikz <==

\begin{circuitikz}
\tikzstyle{every node}=[font=\LARGE]

\draw [ color={rgb,255:red,75; green,134; blue,180}, , line width=2pt](-6.25,17) to[short] (5.75,17);
\draw [ color={rgb,255:red,80; green,132; blue,177}, line width=2pt, short] (-6.25,17.25) -- (-6.25,16.75);
\node [font=\LARGE] at (-2.25,16.5) {};
\node [font=\LARGE] at (-2.25,16.5) {};
\node [font=\LARGE] at (-5.75,16.5) {};
\node [font=\LARGE] at (-4.25,15.25) {};
\node [font=\LARGE] at (-4.25,15.25) {};
\draw [ color={rgb,255:red,80; green,132; blue,177}, line width=2pt, short] (5.75,17.25) -- (5.75,16.75);
\node [font=\Huge] at (-5,16.25) {$0$};
\node [font=\Huge] at (4.5,16.25) {$T$};
\node [font=\Huge] at (-1.75,16.25) {$x$};
\draw [ fill={rgb,255:red,0; green,0; blue,0} , rounded corners = 6.0] (3.75,18.75) rectangle (4.5,17.75);
\draw [ color={rgb,255:red,5; green,5; blue,5} , fill={rgb,255:red,0; green,0; blue,0}, line width=0.2pt , rounded corners = 3.0] (3.75,19) rectangle (4,18.25);
\draw [line width=1.3pt, ->, >=Stealth] (3.5,18.5) -- (-1.25,17.5);
\node [font=\Huge] at (0.75,18.5) {$h(x)$};

\draw [ fill={rgb,255:red,0; green,0; blue,0} ] (-5,17.25) rectangle (4.5,16.75);
\draw [ fill={rgb,255:red,80; green,132; blue,177} ] (-1.75,17) circle (0.25cm);

\end{circuitikz}

